Solving the Line-Based Dial-a-Ride Problem by Generating Stopping Patterns

In the line-based dial-a-ride problem (liDARP), vehicles operate along a predefined bus line, with the possibility of skipping stations and turning when empty. Motivated by the practical observation that tight passenger time windows often limit pooling in on-demand services, we introduce a new variant of this transportation system by removing all temporal constraints, which we call the liDARP without TWs. We introduce a new MILP formulation for the liDARP without TWs, which constructs feasible tours as sequences of stopping patterns; first, we consider a fundamental single-vehicle, single-pass special case. Based on our insights, we develop a branch-and-price algorithm where the pricing problem generates profitable stopping patterns. For practical applications, we additionally propose a root node heuristic, using the stopping patterns generated at the root node. Computational experiments show that our branch-and-price algorithm is competitive, finding solutions with a MIP gap of less than 5% for large instances in 60 minutes. Further, the root node heuristic scales to instances with up to 100 requests, outperforming the state-of-the-art and reaching optimality gaps of less than 5% within 15 minutes. This method is highly effective in generating solutions for practical applications, where solving large problems quickly is more valuable than reaching optimality.

==> data/01_state_of_the_art/bnp_bound.dat <==
Instance,m15,m30,m5,m60
30-A,365.8333333333334,364.8353333333333,366.1999999999999,364.410101010101
30-B,366.48888888888894,366.48888888888894,366.48888888888894,366.48888888888894
30-C,352.0,352.0,353.54545454545433,351.0167623929513
30-D,364.0,362.16256313131316,364.5555555555554,361.2083333333333
30-E,371.71428571428567,371.32857142857137,371.71428571428567,370.3485323565347
35-A,417.31818181818164,417.2636363636363,418.99999999999943,415.7111111111111
35-B,444.59999999999934,443.99999999999966,447.0,443.99666666666633
35-C,412.0,412.0,412.0,411.4611111111111
35-D,423.5,423.5,423.5,423.0
35-E,407.0,407.0,407.0,407.0
40-A,477.0,476.9999999999999,,476.9999999999999
40-B,492.9999999999989,492.9999999999989,492.9999999999989,492.33333333333337
40-C,482.99999999999943,482.9999999999994,,482.99999999999926
40-D,459.9999999999985,459.4615384615387,459.9999999999985,459.4615384615387
40-E,485.99999999999955,485.99999999999955,485.99999999999955,485.99999999999955
45-A,547.0,546.312499999999,547.0,546.312499999999
45-B,564.0,562.1,564.0,562.1
45-C,552.0,552.0,,550.4
45-D,563.0,563.0,563.0,562.9999999999997
45-E,537.9999999999985,537.2000000000004,537.9999999999985,537.2000000000004
50-A,626.9999999999999,626.9999999999999,,626.9999999999999
50-B,603.9999999999997,603.9999999999997,603.9999999999997,603.9999999999997
50-C,616.0,616.0,,616.0
50-D,599.0000000000001,597.9230769230772,599.0000000000003,597.9230769230772
50-E,614.0,613.3529411764706,,613.3529411764706
55-A,665.9999999999999,665.9999999999999,,665.9999999999999
55-B,685.9999999999998,685.9999999999998,,685.9999999999998
55-C,698.9999999999989,698.9999999999989,,698.9999999999989
55-D,,,,680.9999999999999
55-E,659.0000000000002,659.0000000000002,,659.0000000000002
60-A,,,,
60-B,,,,
60-C,,730.9999999999993,,730.9999999999989
60-D,,,,
60-E,,,,746.0


==> data/01_state_of_the_art/bnp_incumbent.dat <==
Instance,m15,m30,m5,m60
30-A,359.4,359.8,359.0,359.8
30-B,358.0,358.0,358.0,358.6
30-C,348.0,348.0,347.0,348.0000000933281
30-D,357.0,357.0,357.0,357.25
30-E,365.0,365.0,364.2,365.0
35-A,409.0,409.0,407.0,409.2
35-B,431.2,431.2,429.6,431.2
35-C,401.0,401.0,401.0,403.4
35-D,413.4,413.6,413.4,415.0
35-E,403.0,403.0,403.0,403.0
40-A,462.8,463.0,-100,463.0
40-B,477.0,477.0,476.0,478.2
40-C,471.0,471.0,-100,471.0
40-D,450.6,452.0,450.0,452.0
40-E,471.0,471.0,471.0,471.0
45-A,532.0,532.0,530.0,533.0
45-B,547.0,547.8,547.0,547.8
45-C,534.0,534.8,-100,534.8
45-D,546.0,546.0,540.0,547.0
45-E,528.0,528.0,526.0,528.0
50-A,599.6,601.2,-100,601.8
50-B,584.0,584.0,584.0,587.2
50-C,593.0,593.0,-100,593.0
50-D,584.0,585.0,581.0,585.0
50-E,596.0,596.0,-100,596.0
55-A,642.0,642.0,-100,642.0
55-B,659.6,660.4,-100,660.8
55-C,669.0,669.0,-100,669.0
55-D,-100,-100,-100,655.0
55-E,637.0,637.0,-100,637.0
60-A,-100,-100,-100,-100
60-B,-100,-100,-100,-100
60-C,-100,704.0,-100,704.4
60-D,-100,-100,-100,-100
60-E,-100,-100,-100,717.0


==> data/01_state_of_the_art/eb_bound.dat <==
Instance,m15,m30,m5,m60
30-A,361.65227200000004,361.0000078305,362.0,361.0000078305
30-B,362.51569,362.48397,362.51569,362.25
30-C,350.33580199999994,350.33333,350.34234,349.08000000000004
30-D,359.875,359.80765599999995,360.0913,359.487622
30-E,367.0,366.94444,367.0,366.827998
35-A,413.26966000000004,413.26966000000004,413.26966000000004,413.26966000000004
35-B,435.68207,435.68207,435.6875,435.525
35-C,407.16667,407.16667,407.16667,406.66666399999997
35-D,417.77245000000005,417.77245000000005,417.77245000000005,417.77245000000005
35-E,404.58065,404.55423599999995,404.66667,404.33333
40-A,468.48283000000004,468.48283000000004,,468.48283000000004
40-B,484.48413,484.48326,484.48413,484.48326
40-C,474.68181999999996,474.68181999999996,474.68182,474.68181999999996
40-D,455.10145,455.10145,455.10144999999994,455.10145
40-E,477.57906,477.57906,477.61595,477.57736000000006
45-A,537.14151,537.14151,,537.14151
45-B,552.01389,552.01389,,552.01389
45-C,,540.31373,,540.31373
45-D,,,,550.63545
45-E,530.07109,530.03736,530.07109,530.03736
50-B,593.54434,593.54434,,593.54434
50-C,,602.19133,,602.19133
50-D,589.00284,589.00284,589.00284,589.00284
50-E,,,,602.16282
55-A,652.22271,652.22271,,652.22271
55-E,646.17804,646.17804,,646.17804


==> data/01_state_of_the_art/eb_incumbent.dat <==
Instance,m15,m30,m5,m60
30-A,361.00001,361.0000078305,361.0,361.0000078305
30-B,359.00001,359.00001,359.0,359.00001
30-C,347.8,349.0,346.0,349.0
30-D,359.00000951999994,359.00001,358.0,359.00001038
30-E,365.0,365.0,364.0,365.0
35-A,411.0,411.2,410.0,412.0
35-B,94.6,433.0,10.0,433.0
35-C,405.0,405.0,405.0,405.0
35-D,416.0,416.0,416.0,416.0
35-E,404.0,404.0,404.0,404.0
40-A,0.0,463.0,-100,465.0
40-B,481.0,481.0,464.0,481.0
40-C,473.0,473.0,191.0,473.0
40-D,454.0,454.0,453.0,454.0
40-E,475.0,475.0,473.0,475.0
45-A,0.0,0.0,-100,0.0
45-B,364.0,506.0,-100,549.0
45-C,-100,0.0,-100,0.0
45-D,-100,-100,-100,0.0
45-E,528.0,528.0,528.0,528.0
50-A,-100,-100,-100,-100
50-B,158.0,188.4,-100,310.0
50-C,-100,292.0,-100,292.0
50-D,581.0,581.0,394.75,581.0
50-E,-100,-100,-100,158.0
55-A,215.0,215.0,-100,276.6
55-B,-100,-100,-100,-100
55-C,-100,-100,-100,-100
55-D,-100,-100,-100,-100
55-E,0.0,0.0,-100,0.0
60-A,-100,-100,-100,-100
60-B,-100,-100,-100,-100
60-C,-100,-100,-100,-100
60-D,-100,-100,-100,-100
60-E,-100,-100,-100,-100

==> data/02_number_of_positions/runtime.dat <==
Instance,P05,P10,P100,P25,P50,P75
1-20-A,0.019719552993774415,0.019535589218139648,2.868498373031616,0.27247867584228513,0.6259213924407959,1.3993660449981689
1-20-B,0.029254436492919922,0.02925076484680176,0.503921365737915,0.05382251739501953,0.1389462947845459,0.25746641159057615
1-20-C,0.05778746604919434,0.058863592147827146,5.06279559135437,0.49297823905944826,1.196707582473755,3.764159631729126
1-20-D,0.014997577667236328,0.015044355392456054,0.5828727722167969,0.07848958969116211,0.15396676063537598,0.2733596324920654
1-20-E,0.014018869400024414,0.013325834274291992,0.12815747261047364,0.030543804168701172,0.050379037857055664,0.07930545806884766
1-30-A,0.03651981353759766,0.15454750061035155,9.869740295410157,0.6725988388061523,2.3657195568084717,3.714387845993042
1-30-B,0.0786057472229004,0.2726772308349609,5.518606424331665,0.9845207691192627,2.276882362365723,4.313558053970337
1-30-C,0.018900299072265626,0.044637203216552734,3.052644157409668,0.4058077812194824,1.1146657466888428,1.7452052116394043
1-30-D,0.07105436325073242,0.3244968891143799,26.0285852432251,1.108776617050171,6.354639959335327,17.38140754699707
1-30-E,0.04962897300720215,0.14137439727783202,15.763394641876221,0.8185573577880859,2.2423646450042725,8.511382055282592
1-40-A,0.055571889877319335,1.56068115234375,768.9557987689972,28.41488480567932,70.60347843170166,196.05632276535033
1-40-B,0.054102849960327146,0.9255388259887696,109.35145215988159,4.502978181838989,47.34679479598999,63.85455460548401
1-40-C,0.05184941291809082,1.0084946155548096,264.91308817863467,11.1728985786438,90.14670782089233,128.89868330955505
1-40-D,0.07199325561523437,0.5526681900024414,72.34610981941223,2.601458787918091,23.613368225097656,42.55924444198608
1-40-E,0.0719228744506836,0.8198547840118409,151.35012159347534,7.322339200973511,44.58850121498108,60.07570509910583
2-30-A,0.054183673858642575,0.08790922164916992,16.9640154838562,0.26573920249938965,1.3490479469299317,2.528245449066162
2-30-B,0.9371882438659668,1.9983107566833496,106.05704460144042,9.62125039100647,21.39849720001221,40.605279970169065
2-30-C,0.08710861206054688,0.21001696586608887,9.016381454467773,1.2479384422302247,5.196073389053344,6.843601226806641
2-30-D,0.3731196880340576,0.5734469413757324,64.24479899406433,2.3137542247772216,8.777476930618286,58.947756910324095
2-30-E,0.2800124168395996,0.6022334098815918,94.59117803573608,5.035975742340088,14.931759786605834,62.74764680862427
2-40-A,2.3786191940307617,22.864746809005737,661.8799901485443,178.17347779273987,301.1651607513428,448.92027778625487
2-40-B,5.199761056900025,26.177293968200683,900,166.33676314353943,471.579789018631,900
2-40-C,0.6120337009429931,5.045493221282959,737.8361979484558,27.8734938621521,170.8231798171997,369.69077134132385
2-40-D,0.43228778839111326,1.1490595817565918,255.12692899703978,20.26388564109802,84.2708662033081,267.8523603916168
2-40-E,1.0812161922454835,3.150377655029297,453.44023575782774,61.65727171897888,127.78412961959839,202.29937601089478
2-50-A,24.133467721939088,110.84970579147338,900,807.1954029798508,900,900
2-50-B,1.8514395236968995,9.660807991027832,816.3682832717896,99.48054118156433,423.237367105484,330.99422392845156
2-50-C,11.72039041519165,43.66069326400757,900,696.5136177539825,900,900
2-50-D,11.862186050415039,21.66122522354126,900,144.90444316864014,498.72386860847473,900
2-50-E,44.832752561569215,44.07958884239197,900,251.16377234458923,740.9607424736023,621.0135663151741
3-50-A,24.59352946281433,47.43945698738098,900,826.2028423150381,900,900
3-50-B,87.90765099525451,328.34710960388185,900,900,900,900
3-50-C,10.287075996398926,35.95529956817627,900,670.175616979599,900,900
3-50-D,12.847307443618774,40.71308178901673,900,900,900,900
3-50-E,89.1845929145813,321.2994749069214,900,900,900,900
3-60-A,764.1687089800835,900,900,900,900,900
3-60-B,280.6206071853638,574.3193999290467,900,900,900,900
3-60-C,724.1432620048523,900,900,900,900,900
3-60-D,142.3578802585602,772.3468719124794,900,900,900,900
3-60-E,165.72304768562316,900,900,900,900,900


==> data/03_symmetry_breaking/runtime.dat <==
Instance,1a_baseline,1n_no_single_stop,1o_no_route_length,no_symm_breaking,base
1-20-A,2.868498373031616,3.2750423908233643,2.8683149814605713,3.0567484378814695,-100
1-20-B,0.503921365737915,0.3815762519836426,0.49823479652404784,0.39412498474121094,-100
1-20-C,5.06279559135437,61.9473274230957,5.114212989807129,58.27625112533569,-100
1-20-D,0.5828727722167969,0.4744910717010498,0.623743200302124,0.4298581600189209,-100
1-20-E,0.12815747261047364,0.08072042465209961,0.1283602237701416,0.08294363021850586,-100
1-30-A,9.869740295410157,207.2630404472351,8.535026597976685,199.41562581062317,-100
1-30-B,5.518606424331665,629.0392715454102,5.760578680038452,641.444204378128,-100
1-30-C,3.052644157409668,7.8325056552886965,3.0006714344024656,7.665437173843384,-100
1-30-D,26.0285852432251,395.00138273239133,29.50013360977173,381.0489649772644,-100
1-30-E,15.763394641876221,305.78430099487304,15.736599540710449,301.5391302585602,-100
2-30-A,16.9640154838562,7.404811191558838,17.328431034088133,20.5399432182312,-100
2-30-B,106.05704460144042,900,111.36131796836852,900,-100
2-30-C,9.016381454467773,118.21525497436524,7.060110425949096,30.17135033607483,-100
2-30-D,64.24479899406433,900,120.77576160430908,900,-100
2-30-E,94.59117803573608,900,192.49359140396118,618.5343527793884,-100
1-40-A,768.9557987689972,900,609.1416753292084,900,-100
1-40-B,109.35145215988159,900,107.18657522201538,900,-100
1-40-C,264.91308817863467,900,249.94320678710938,900,-100
1-40-D,72.34610981941223,900,70.38237881660461,900,-100
1-40-E,151.35012159347534,900,145.86037855148317,900,-100
2-40-A,661.8799901485443,900,900,900,-100
2-40-B,900,900,900,900,-100
2-40-C,737.8361979484558,900,543.6576327323913,900,-100
2-40-D,255.12692899703978,900,284.54777522087096,900,-100
2-40-E,453.44023575782774,900,184.85736722946166,900,-100
2-50-A,900,900,900,900,-100
2-50-B,816.3682832717896,900,900,900,-100
2-50-C,900,900,900,900,-100
2-50-D,900,900,900,900,-100
2-50-E,900,900,900,900,-100
